Towards HPC simulations of Billion-cell Reservoirs by Multiscale Mixed Methods

A three dimensional parallel implementation of Multiscale Mixed Methods based on non-overlapping domain decomposition techniques is proposed for multi-core computers and its computational performance is assessed by means of numerical experimentation. As a prototypical method, from which many others can be derived, the Multiscale Robin Coupled Method is chosen and its implementation explained in detail. Numerical results for problems ranging from millions up to more than 2 billion computational cells in highly heterogeneous anisotropic rock formations based on the SPE10 benchmark are shown. The proposed implementation relies on direct solvers for both local problems and the interface coupling system. We find good weak and strong scalalability as compared against a state-of-the-art global fine grid solver based on Algebric Multigrid preconditioning in single and two-phase flow problems.

==> data/wsc/wsc_P2.dat <==
#Local size 1.5M, Darcy size 22k
#Ws table, lines 17 -- 22
#ncores #Hypre(sec) #MRCM(sec) #Perror  #FerrorW   #MBFS(sec) #Interface(sec)
32	35.88	14.22	6.188E-01	4.414E-01	13.03	0.12
64	50.40	14.12	7.396E-01	5.698E-01	12.86	0.24
144	66.96	14.56	7.696E-01	6.294E-01	12.96	0.52
288	83.25	15.60	7.267E-01	6.251E-01	13.40	0.97
576	73.34	17.65	6.991E-01	6.493E-01	13.76	2.57
960	68.93	22.63	5.712E-01	6.189E-01	14.07	7.17




==> data/wsc/wsc_P3.dat <==
#Local size 3KK, Darcy size 22k
#Ws table, lines 57 -- 62
#ncores #Hypre(sec) #MRCM(sec) #Perror  #FerrorW   #MBFS(sec) #Interface(sec)
32	82.12	28.10	4.960E-01	4.341E-01	25.65	0.28
64	112.15	27.77	6.701E-01	5.585E-01	25.37	0.45
144	168.47	28.63	7.267E-01	6.251E-01	25.50	0.84
288	196.70	30.48	7.169E-01	6.258E-01	26.41	1.72
576	179.66	35.81	6.868E-01	6.471E-01	27.14	5.94
960	168.65	47.09	1.065E+00	6.105E-01	27.57	16.82

